Context-Aware Image Matting for Simultaneous Foreground and Alpha Estimation

Natural image matting is an important problem in computer vision and graphics. It is an ill-posed problem when only an input image is available without any external information. While the recent deep learning approaches have shown promising results, they only estimate the alpha matte. This paper presents a context-aware natural image matting method for simultaneous foreground and alpha matte estimation. Our method employs two encoder networks to extract essential information for matting. Particularly, we use a matting encoder to learn local features and a context encoder to obtain more global context information. We concatenate the outputs from these two encoders and feed them into decoder networks to simultaneously estimate the foreground and alpha matte. To train this whole deep neural network, we employ both the standard Laplacian loss and the feature loss: the former helps to achieve high numerical performance while the latter leads to more perceptually plausible results. We also report several data augmentation strategies that greatly improve the network's generalization performance. Our qualitative and quantitative experiments show that our method enables high-quality matting for a single natural image. Our inference codes and models have been made publicly available at https://github.com/hqqxyy/Context-Aware-Matting.

==> README.txt <==

To make a sample ICCV paper, copy the contents of this directory
somewhere, and type

 latex egpaper_final

or 

 pdflatex egpaper_final


To make a copy with the review style (for anonymous review, and
including line numbers, replace "egpaper_final" with
"egpaper_for_review" in the commands above.

Note that in some environments, it may be necessary to run bibtex explicitly (bibtex egpaper_final).


\old{
\begin{figure*}[ht]
	\centering
	\includegraphics[width=1.0\textwidth]{figures/demo2.pdf}
	\caption{\textbf{The architecture of our network.} It contains two branches: the semantic branch and the matting branch. The matting branch will make use of the semantic information by projecting corresponding feature maps from the semantic branch to matting branch.}
	\label{fig:arch}
\end{figure*}


In this section, we first briefly describe the problem and define notations. We then describe the architecture of our network. We finally elaborate the training process and data augmentation. 

Given an input image $\mathbf{I}$ and its corresponding trimap $\mathbf{T}$, our goal is to estimate its alpha matte $\alpha$ and its foreground color $\mathbf{F}$. The challenge is that the task needs to focus on the local information, e.g. hairs, while it also needs the global context information to classify the foreground and background. In the meantime, many applications require the foreground color to compose the object to a new scene. 

To overcome the challenge, we proposed a context-aware neural network to make use of the context information and the local information by feeding the image into the context encoder and matting encoder to predict alpha matte as well as the foreground. To improve our prediction on the details and the perceptual quality, we furthermore employ the Laplacian loss and perceptual loss. Finally, we explore several data augmentation methods to increase our network's generalization on the real world examples.

% Since in the most scenes the foreground image and background image are belong to different categories, it is very natural idea to make use of semantic information to help the prediction of alpha matte. 
%The deep learning methods typically make use of the semantic information only by finetuning their network based on the pretrained classification models. However, some semantic information may be lost in the processing. Besides, most deep learning methods are trained on the 
% As describe in the section \ref{sec:intro}, the main challenge of the most existing deep learning based methods is that the network is trained on small image patches. Such methods can sometimes severely affect the ability of the network to learn useful semantic features. Besides, most methods make use of semantic information only by finetuning the models on pretrained classification models, which end up semantic information lost. 

%-------------------------------------------------------------------------
\subsection{Context-aware Image Matting}
As show in Figure.\ref{fig:demo}, our network consists of two encoder: the context encoder and the matting encoder, and two decoder: the alpha decoder and the color decoder. The context encoder is designed to capture the context information, which has big down sampling factor, which can help the network to capture the global context feature. In the meantime, the matting problem requires the network to focus on the small objects, like the hair. If we compromise the spatial resolution too much, it will end up failing to localize the small objects. As a result, the matting encoder is designed to have a relatively small down sampling factor to capture the local features. Then the obtained features are concatenated to feed into the alpha decoder and the color decoder.

% The semantic image branch takes the resized full image $\mathbf{I}_w$ and its trimap $\mathbf{T}_w$ as input and predict the background's semantic segmentation $\mathbf{S}_w$. The matting branch takes the image patch  $\mathbf{I}_p$ and its patch $\mathbf{T}_p$ and predict the alpha matte $\mathbfcal{A}_p$. To employ the semantic information to help matting, we crop the the corresponding features from the semantic branch and then combine it the with the matting branch. The network is trained end-to-end.

\textbf{Context encoder} follows the Xception\cite{chollet2017xception} architecture. We set the downsampling factor as 16. We bilinearly upsample the features the last feature by a factor of 4 and thus the feature map's size is $\frac{1}{4}$ of the original image. Skip connections is used in this layers to make use of features from the earlier layers. 

\textbf{Matting encoder} also follows the Xception. Compared the context encoder, the downsampling factor is relatively small, only 4. Traditional classification models \cite{chollet2017xception, he2016deep, krizhevsky2012imagenet, mobilenetv22018, simonyan2014very} compromise spatial resolution to have large valid receptive field. In the matting task, the large downsampling ratio will harm result because it will make the boundary blurry and detail lost, such as the hair. 
% Some network try to alleviate the harm by using skip connection. However, in our experiments, we still find big downsampling factor will make matte blurry even with skip connection. The challenge is that it will require very large computation and memory to keep the spatial resolution of the feature map. So 
We make a trade off between the computation and the spatial resolution select 4 as our final downsampling factor which can get good matting result and cost relatively small computation and memory. SKip connection is used in this part.
% In order to make keep the receptive field same, We furthermore employ the atrous spatial convolutions in \texttt{conv5}. 
% Our method also use skip-connection to latter layers incorporate features from the earlier layers.


% transform the semantic information from the full image branch to the image patch branch. We followed the suggestion of Mask RCNN \cite{} to use RoIAlign layer to aligning the extracted features with the image patch features.

\textbf{Alpha decoder} and \textbf{color decoder} has the same structure. They bilinearly upsample the concatenated features by a factor of 4. Skip-connection is also employed to incorporate the features from the matting encoder.

\textbf{Loss function} leverages 5 losses. We not only take the predicted alpha matte $\pmb\alpha$ and foreground $\mathbf{F}$, but also of their composed result with ground truth into consideration. The loss function can be defined as follows,
\begin{equation}
\mathcal{L} = \lambda_0 \mathcal{L}_{lap}^{\alpha} + \lambda_1 \mathcal{L}_F^{\alpha} + \lambda_2 \mathcal{L}_{1}^{c} + \lambda_3 \mathcal{L}_{F}^{c} + \lambda_4 \mathcal{L}_r,
\end{equation}
where $\mathcal{L}_{lap}^{\alpha}$ indicates the Laplacian loss for the alpha matte $\pmb\alpha$, $\mathcal{L}_F^{\alpha}$ indicates the feature loss for the predicted alpha matte composition result $\pmb\alpha * \hat{\mathbf{F}}$, $\mathcal{L}_{1}^{c}$ indicates the $\ell_1$ norm loss for the predicted foreground $\mathbf{F}$, $\mathcal{L}_{F}^{c}$ indicates the feature loss of the composed foreground $\hat{\pmb\alpha} * \mathbf{F}$, $\mathcal{L}_r$ indicates the regularization term of the weights in the network to avoid overfitting, $\lambda_*$ indicates the weight factor for the corresponding losses.

% $\mathcal{L}_w$ is designed to measure the difference between the semantic segmentation $S_w$ and its ground truth $\hat{S}_w$. Due to we don't have the semantic segmentation labels of the foreground image. We can adopt the following cross-entropy loss function to calculate the difference in the background semantic segmentation.
% \begin{equation}
% \mathcal{L}_w = \frac{1}{\sum_{i \in \mathbf{I}_w} I(\mathbfcal{A}_w^i < 0.2)} \sum_{i \in \mathbf{I}_w} I(\mathbfcal{A}_w^i < 0.2)loss_{ce}(\mathbf{S}_w^i, \hat{\mathbf{S}}_w^i)
% \end{equation}

$\mathcal{L}_{lap}^{\alpha}$ is designed to measure the difference between the predicted alpha matte $\pmb\alpha$ and its ground truth $\hat{\pmb\alpha}$. Inspired by Niklaus et.al \cite{niklaus2017video}, we adopt a standard Laplacian pyramids loss to the matting problem as follows,
\begin{equation}
\mathcal{L}_{lap}^{\alpha} = \sum_{i = 1}^5 2^{i-1} \Arrowvert L^i(\hat{\pmb\alpha}) - L^i(\pmb\alpha) \Arrowvert_1,
\end{equation}
where $L^i()$ indicates the $i$-th layer of a Laplacian pyramid of an image, $\hat{\pmb\alpha}$ indicates the ground truth of the alpha matte. This loss function measures the differences of two Laplacian pyramid representations of different sizes and thus can capture the local and global difference. We scales the weights of the deeper layers to account for their reduced spatial size.

$\mathcal{L}_{F}^{\alpha}$ is the feature loss designed to measure the perceptual quality of the alpha matte composition result $\pmb\alpha * \hat{\textbf{F}}$ and its ground truth $\hat{\pmb\alpha} * \hat{\textbf{F}}$. Perceptual loss \cite{ dosovitskiy2016generating, ledig2017photo, niklaus2018context, niklaus2017video,  sajjadi2017enhancenet, zhu2016generative} is widely used to generate high perceptual quality images which is based on the differences between the high-level feature extracted from pretrained convolutional neural networks. We defined $\mathcal{L}_{F}^{\alpha}$ as follows, 
\begin{equation}
\mathcal{L}_{F}^{\alpha} = \sum_{layer} \Arrowvert \phi_{layer}(\hat{\pmb\alpha} * \hat{\textbf{F}}) - \phi_{layer}(\pmb\alpha * \hat{\textbf{F}}) \Arrowvert_2^2,
\end{equation}
where $\phi_{layer}()$ indicates the features of the $layer$ in the pretrained models, $\hat{\textbf{F}}$ indicates the ground truth foreground, . In our experiments, we selected the [\texttt{conv1\_2}, \texttt{conv2\_2}, \texttt{conv3\_3}, \texttt{conv4\_3}] of the VGG16 network\cite{simonyan2014very}. We also found that the perceptual loss works better when it is applied to composed foreground compared to directly on the alpha matte or composed onto the other images.

$\mathcal{L}_{1}^{c}$ is the $\ell_1$ loss for the predicted foreground $\textbf{F}$. We only calculate the loss where the foreground is visible, in other words, the ground truth alpha matte is bigger than 0,
\begin{equation}
\mathcal{L}_{1}^{c} = \Arrowvert I(\hat{\pmb\alpha} > 0)*(\hat{\textbf{F}} - \textbf{F}) \Arrowvert_1,
\end{equation}
where $I()$ indicates the indicator function.

$\mathcal{L}_{F}^{c}$ is the feature loss for the composed foreground result $\hat{\pmb\alpha} * \textbf{F}$. It follows the same setting with $\mathcal{L}_{F}^{\alpha}$ but instead to calculate the difference between $\hat{\pmb\alpha} * \textbf{F}$ and $\hat{\pmb\alpha} * \hat{\textbf{F}}$.

$\mathcal{L}_r$ is the regularization loss of the convolutional layers' weights to avoid overfitting. We use $\ell_2$ norm,
\begin{equation}
\mathcal{L}_r = \sum_{layer}\Arrowvert \textbf{w}_{layer} \Arrowvert_2^2,
\end{equation}
where $\textbf{w}_{layer}$ indicates the weight for the layer.

\subsection{Training}
We initialize our neural network with pretrained models. Similar to \cite{deeplabv3plus2018}, we use the "poly" learning rate policy to train our network, where $lr = lr_{init}(1 - \frac{iter}{max\_iter})^{power}$ with $lr_{init} = 7e-4$ and $power = 0.9$. We use a mini-batch size of 6 samples and train the neural network for 1 million iterations. We set $\lambda_0 = 1$, $\lambda_1 = 1e-5$, $\lambda_2 = 0.001$,$\lambda_3 = 1e-6$ and $\lambda_4 = 4e-5$ in our experiments.

% We crop $225 \times 225$ patches from the source image and resized the full image to $513 \times 513$ with nearest neighbor method, which will be elaborated in the dataset augmentation section. 
\begin{figure}[ht]
	\centering
	\includegraphics[width=0.5\textwidth]{figures/aug-demo.pdf}
	\caption{\textbf{Data augmentation.} The foreground image in the no augmentation contains some JPEG artifacts while the background is smooth. Re-JPEGing can introduce the artifacts to the foreground and background. Gaussian Blur can remove some artifacts.}
	\label{fig:aug-demo}
\end{figure}

\textbf{Data augmentation.} Following Ning et.al \cite{xu2017deep}, our training image is composed from a foreground image and a background image. Some methods \cite{agarwal2017photo, de1994learning, ghosh2017detection, huang2010detecting, huh2018fighting,  liu2011detection, luo2010jpeg,  popescu2005exposing, swaminathan2008digital} reported that very subtle artifacts such as misaligned JPEG blocks, compression quantization artifacts, resampling artifacts, can sometimes affect their methods a lot while the image looks very plausible to the human eye. Some splice detection methods \cite{agarwal2017photo, huang2010detecting, huh2018fighting,  luo2010jpeg, popescu2005exposing, swaminathan2008digital} even build their methods based on those observation. Directly training the network on the composed images without special augmentation may lead to the same problem and thus reduce the generalization of the network. Except for the resizing reported in Ning etal\cite{xu2017deep}, following the post processing in the image splice detection \cite{de2013exposing, huh2018fighting, ng2004data}, we empirically found that re-JPEGing, Gaussian blur, can greatly improve the generalization of our network. They can introduce new artifacts or reduce the artifacts to the whole image while keeping the image plausible to human and thus make the network not bias to the small noise difference between the foreground and background. As shown Figure.\ref{fig:aug-demo}, the background is smoother than the foreground image. There is possibility that the network relies on those artifacts to classify the foreground and background. Re-JPEGing and Gaussian blur can relieve the problem by introducing artifacts or remove these artifacts to the foreground and background. The augmentation methods try to eliminate the difference between the distributions of foreground and background, such as color-correction, will not help. Because foreground and background are not matched in the most matting scenes.   For the re-JPEGing, we keep 70\% quality of the composed image. For Gaussian blur, we on-the-fly generate Gaussian kernel with std [0, 3], size [3, 7] and then apply it to the composed image. For the image resizing, we on-the-fly resize the composed image from [0.5, 1].


\textbf{Training dataset.} We train our network on the matting dataset introduced by Ning et.al \cite{xu2017deep}, which contains 431 training images with their alpha matte and foreground. We create the training samples by composing the foreground image onto a randomly selected image from MS COCO dataset \cite{lin2014microsoft}. We downsample the foreground image every time by factor 0.9 until the short side is 600. If the source image's short side is less than 600, we firstly scale it to image with short side at 780. We can generate 1957 scaled foreground image. Then we select the image patches that contains unknown region in the trimap. Specially, we slide windows on the full image with stride 5 to get a large amount of candidate windows.  We firstly thresh out the patches whose unknown region's area is below thresh 10\% of the patch. Since candidate patches have correlated scores and have significant overlap, non-maximum suppression(NMS) is performed to get the final image patches. We set the NMS thresh as 0.3 and only keep top 30 image patches with highest scores in every image. Figure \ref{fig:patch-selection} shows an example. Finally we select 9507 $600 \times 600$ foreground image patches. Please note we employ the $225 \times 225$ patches during training by random cropping the composed image on the fly. We also apply the gamma transforms to increase the the color variation. The gamma value is randomly selected from [0.2, 2] on the fly. We also randomly flip the images horizontally. The trimap for each image is automatically generated by randomly dilating from its corresponding ground truth alpha matte in range [4, 25]. 

\begin{figure}[ht]
	\centering
	\includegraphics[width=0.4\textwidth]{figures/patch-selection.png}
	\caption{Image patch selection examples}
	\label{fig:patch-selection}
\end{figure}


\subsection{Implementation}
We choose Tensorflow\cite{tensorflow2015-whitepaper} to implement our neural network. We conduct our training on 3 NVIDIA TITAN X(pascal) cards, which will cost about 2 weeks for Xception 65. For the testing phase, the running time on a $800 \times 800$ color image is about 1.53 second.
}

==> log.txt <==
Finished:

4. In each citation block such as [a,b,c,d,e], the numbers (a,b,c,...) should follow a numerical order. (I copied your citation code so please help me fix them in my part of writing too.)

3. Do we have the code for the methods compared in cvpr 18 paper?

2. Resizing is already used in the cvpr 18 paper for data augmentation. 

1. Figure 1 needs to use the vector graphics for everything. The text should be vector graphics instead of raster images.

9. Training dataset: Specially, we slide windows of size $?\times?$ on the full image with a stride of 5 pixels to get a large amount of candidate windows.

11. Figure 4, how do you get the data points for trimaps 1, 4, 7...

I read the paper again, and realized that they didn't use the provided trimap in the figure 4. They generate the new trimap. So we follow their method to generate the new trimaps. 

7. Like #5, fill this ~\cite{qiqi:list the papers that combines sampling and propation strategies} in the first paragraph of Section 2.

8. Training section: We initialize our neural network with pre-trained models from ?. We use ? to train our neural network.

5. In the 4th paragraph of intro, ~\cite{qiqi:list the papers that combines sampling and propation strategies}. fill this

6. We should provide an example as Figure 1 to show a beautiful example where we compare our method to adobe method and one or two of the non-deep learning methods on a real-world example (preferrably)

To-do

10. fig 2 image pathc selection is difficult to understand. what does the color mean in the image? It needs to be re-rendered as we discussed. 



